Even parity excitations of the nucleon in lattice QCD

We study the spectrum of the even parity excitations of the nucleon in quenched lattice QCD. We extend our earlier analysis by including an expanded basis of nucleon interpolating fields, increasing the physical size of the lattice, including more configurations to enhance statistics and probing closer to the chiral limit. With a review of world lattice data, we conclude that there is little evidence of the Roper resonance in quenched lattice QCD.

==> diff.txt <==
43,47d42
< \affiliation{    Special Research Centre for the
<                  Subatomic Structure of Matter,
<                  and Department of Physics,
<                  University of Adelaide, Adelaide SA 5005,
<                  Australia}
55,59c50,57
<   the Roper resonance, in quenched lattice QCD. Through the use of a
<   Fierz identity we show that the spatial component of the $\chi_3$
<   interpolator has a large overlap with the standard nucleon
<   interpolators $\chi_1$ and $\chi_2$, which is seen in our
<   numerical results.
---
>   the Roper resonance, in quenched lattice QCD. We extent our earlier 
>   analysis by including an additional operator for the nucleon, increase 
>   the physical size of the lattice and enhance our statistics.
> %  Through the use of a
> %  Fierz identity we show that the spatial component of the $\chi_3$
> %  interpolator has a large overlap with the standard nucleon
> %  interpolators $\chi_1$ and $\chi_2$, which is seen in our
> %  numerical results.
69a68,70
> % you need to put your study in context.
> % what the groups done so far
> % What we are doing 
115c116
< We also use an expanded basis of interpolators compared with that in
---
> We use an expanded basis of interpolators compared with that in
300a302,323
> 
> % Stop, Hammer time!
> %To re-cap, in this study we will apply the correlation matrix analysis
> %techniques over our basis of the three nucleon interpolators, where we
> %consider the spatial components of the spin-1/2 projected $\chi_{3}$
> %nucleon interpolator, with a single source and sink smearing
> %prescription.  Based on previous lattice calculation summarised in
> %Fig.~\ref{fig:compilation} we can expect to find a ground state,
> %consistent with the mass extracted with $\chi_1$ and an excited state
> %consistent with the mass extracted with $\chi_2$, as in
> %Ref.\cite{Melnitchouk:2002eg,Burch:2004he}. With a third interpolator
> %we also expect to find either the Roper state identified by Burch et
> %al.\ , or another state which at light quark masses correspond to a
> %scattering state. To help identify the excited state we will calculate
> %the mass of the even parity spin-3/2 excited state of the nucleon,
> %which physically has a mass of 1720 MeV.  This state should have a
> %similar mass to the N' at large quark masses where we expect
> %that the hyperfine interaction is not significant.
> 
> %IN our analysis we identify the excited state as the N'
> %because it is degenerate with the even parity spin-3/2 which has a
> %physical mass of 1720 MeV.
847a871
> 
850a875,876
> Of course, greater statistics may yet reveal evidence of the Roper-like
> state, if the coupling is indeed small.
871,872c897,898
< masses is too massive to be the Roper and is also bound, i.e. having a
< lower energy than the lowest energy multi-hadron state, its reasonable
---
> masses is too massive to be the Roper and is also bound, that is at a
> lower energy that the lowest energy multi-hadron state, its reasonable
878c904
< point, and so we cannot be certain that we are not extracting the
---
> point, and so we cannot assume that we are not extracting the
923,924c949,950
< P-wave $N+\pi$ (and P-wave $N+\eta'$ in quenched QCD), may be
< reversed. An finite volume analysis to discriminate this excited state from other
---
> P-wave $N+\pi$ (and P-wave $N+\eta'$ in quenched QCD), maybe
> reversed. An analysis to discriminate this excited state from other

